Ionospheric contributions to the excess power in high-redshift 21-cm power-spectrum observations with LOFAR

The turbulent ionosphere causes phase shifts to incoming radio waves on a broad range of temporal and spatial scales. When an interferometer is not sufficiently calibrated for the direction-dependent ionospheric effects, the time-varying phase shifts can cause the signal to decorrelate. The ionosphere's influence over various spatiotemporal scales introduces a baseline-dependent effect on the interferometric array. We study the impact of baseline-dependent decorrelation on high-redshift observations with the Low Frequency Array (LOFAR). Datasets with a range of ionospheric corruptions are simulated using a thin-screen ionosphere model, and calibrated using the state-of-the-art LOFAR Epoch of Reionisation pipeline. For the first time ever, we show the ionospheric impact on various stages of the calibration process including an analysis of the transfer of gain errors from longer to shorter baselines using realistic end-to-end simulations. We find that direction-dependent calibration for source subtraction leaves excess power of up to two orders of magnitude above the thermal noise at the largest spectral scales in the cylindrically averaged auto-power spectrum under normal ionospheric conditions. However, we demonstrate that this excess power can be removed through Gaussian process regression, leaving no excess power above the ten per cent level for a $5~$km diffractive scale. We conclude that ionospheric errors, in the absence of interactions with other aggravating effects, do not constitute a dominant component in the excess power observed in LOFAR Epoch of Reionisation observations of the North Celestial Pole. Future work should therefore focus on less spectrally smooth effects, such as beam modelling errors.

==> supplementary_material/sky_model_NCP.txt <==
FORMAT = Name, Type, Patch, Ra, Dec, I, Q, U, V, SpectralIndex='[]', LogarithmicSI, ReferenceFrequency='150000000.0', MajorAxis, MinorAxis, Orientation

 , , 3C61.1, 2:33:06.8705, 86.30.45.2960
 , , Patch_0, 1:26:43.8591, 89.27.48.4997
 , , Patch_1, -2:02:25.5563, 89.14.43.1056
 , , Patch_10, -4:56:49.7270, 85.54.53.3077
 , , Patch_11, -8:54:52.8292, 87.00.44.8484
 , , Patch_12, -8:05:45.6759, 85.49.40.3215
 , , Patch_13, 11:50:08.1332, 87.10.32.8795
 , , Patch_14, -10:45:28.3969, 86.07.29.2024
 , , Patch_15, 6:47:23.3227, 87.07.58.8899
 , , Patch_16, 3:24:33.0163, 87.40.01.3555
 , , Patch_17, 9:51:33.8519, 87.27.56.6557
 , , Patch_18, 9:12:40.9329, 86.11.56.7152
 , , Patch_19, -1:45:09.9526, 86.54.39.0972
 , , Patch_2, -4:33:42.2263, 87.55.32.9051
 , , Patch_20, 5:11:56.0918, 87.33.47.8884
 , , Patch_21, 4:39:49.2104, 86.17.52.5130
 , , Patch_22, -7:27:26.7454, 88.07.02.3164
 , , Patch_3, 1:11:28.3111, 87.00.31.9118
 , , Patch_4, -1:07:28.3769, 87.50.47.4313
 , , Patch_5, 6:08:07.8796, 88.49.00.4333
 , , Patch_6, -9:48:19.9604, 88.43.20.5374
 , , Patch_7, -13:33:28.3785, 89.05.00.5352
 , , Patch_8, -6:37:12.8588, 86.40.20.1308
 , , Patch_9, -3:07:58.3858, 85.40.32.8248
s0c125, POINT, 3C61.1, 2:22:34.186, 86.17.19.596, 37.493542737027255, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c199, POINT, 3C61.1, 2:46:56.127, 86.18.30.985, 0.2866027935546541, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c204, POINT, 3C61.1, 2:17:34.851, 86.44.34.757, 0.19606612284926137, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1063, POINT, Patch_0, -2:35:35.333, 89.41.09.287, 0.03310936307446051, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1064, POINT, Patch_0, -2:36:52.226, 89.41.17.052, 0.27724967346183066, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1082, POINT, Patch_0, -0:25:59.843, 89.46.44.888, 0.07023352925717263, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1092, POINT, Patch_0, 3:12:32.726, 89.42.46.071, 0.11502020406967868, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1124, POINT, Patch_0, 5:03:51.302, 89.38.41.829, 0.23548911630579855, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1170, POINT, Patch_0, -6:15:36.118, 89.45.17.954, 0.05820161540589929, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1198, POINT, Patch_0, 7:28:55.109, 89.39.17.656, 0.125484479601222, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1215, POINT, Patch_0, -7:29:07.201, 89.34.03.804, 0.2556427272143916, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1232, POINT, Patch_0, -8:10:00.957, 89.37.40.103, 0.025415065544987545, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c597, POINT, Patch_0, 1:08:33.167, 88.40.48.622, 0.04529139405714935, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c646, POINT, Patch_0, 2:05:33.664, 88.39.21.447, 0.08042148495227096, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c649, POINT, Patch_0, 0:51:00.006, 88.49.45.801, 0.05821045905296286, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c683, POINT, Patch_0, 0:49:48.431, 88.52.44.832, 0.05308147953284136, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c718, POINT, Patch_0, 2:17:39.043, 88.43.01.368, 0.05416607096144947, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c809, POINT, Patch_0, 1:08:01.399, 89.09.16.832, 0.15070538784289872, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c851, POINT, Patch_0, 2:31:22.915, 89.03.13.351, 0.1630516502813708, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c854, POINT, Patch_0, 1:53:39.689, 89.09.12.776, 0.16074098433371672, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c875, POINT, Patch_0, 0:32:46.204, 89.16.43.434, 0.2946988632154638, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c941, POINT, Patch_0, 2:36:43.208, 89.16.59.836, 0.677363130791154, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c952, POINT, Patch_0, 3:25:42.46, 89.08.24.516, 0.06410227244986245, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c954, POINT, Patch_0, 2:50:02.507, 89.16.35.319, 0.22750980740985502, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c963, POINT, Patch_0, 0:44:59.771, 89.29.14.522, 2.424199983524804, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c970, POINT, Patch_0, 1:20:39.56, 89.28.34.397, -0.6903849129440828, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c971, POINT, Patch_0, 1:17:13.071, 89.28.44.528, 9.794877967221813, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c992, POINT, Patch_0, 0:12:27.616, 89.35.27.812, 0.3584429799149394, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1003, POINT, Patch_1, -4:42:45.154, 88.58.00.524, 0.021597586725202993, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1009, POINT, Patch_1, -3:46:57.257, 89.22.55.547, 0.04798880053077068, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1010, POINT, Patch_1, -4:43:20.077, 88.58.03.82, 0.016599056977112423, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1017, POINT, Patch_1, -4:12:09.881, 89.16.37.086, 0.060679093711456675, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1025, POINT, Patch_1, -4:14:08.22, 89.16.59.506, 0.1624347551506126, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1090, POINT, Patch_1, -5:18:21.437, 88.55.26.001, 0.0526366282633376, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1118, POINT, Patch_1, -5:18:15.006, 89.14.55.167, 0.0492646503901724, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1130, POINT, Patch_1, -5:20:28.463, 89.33.46.644, 0.05736227072901529, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1159, POINT, Patch_1, -6:01:27.03, 89.07.19.813, 0.32637482591434935, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c554, POINT, Patch_1, 0:16:06.384, 88.39.17.603, 0.045297401408269745, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c629, POINT, Patch_1, -1:06:27.225, 88.45.22.763, 0.037775383801274334, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c633, POINT, Patch_1, -1:06:06.516, 88.45.35.203, 0.12841630300921478, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c674, POINT, Patch_1, -1:31:36.974, 88.47.37.318, 0.0789449820359079, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c733, POINT, Patch_1, -0:49:11.323, 88.57.23.611, 0.2583273884169879, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c738, POINT, Patch_1, 0:02:30.278, 88.58.59.589, 0.043045011040006013, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c783, POINT, Patch_1, -2:23:25.479, 88.50.17.059, 0.057851342777600026, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c815, POINT, Patch_1, -1:37:42.901, 89.08.00.634, 1.6551674748103902, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c858, POINT, Patch_1, -2:37:57, 89.02.20.228, 0.5376079800147692, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c912, POINT, Patch_1, -3:30:56.693, 88.56.57.699, 0.05219935537309287, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c917, POINT, Patch_1, -3:00:00, 89.06.57.893, 0.24736529639655963, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c922, POINT, Patch_1, -1:41:15.092, 89.19.04.153, 0.7605673593666253, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c937, POINT, Patch_1, -1:53:04.443, 89.19.52.872, 0.16176791272110772, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c939, POINT, Patch_1, -1:35:06.721, 89.23.12.584, 0.086562380587014, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c956, POINT, Patch_1, -4:04:31.485, 88.55.05.863, 0.08821815012579828, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c994, POINT, Patch_1, -4:28:20.542, 89.02.38.256, 0.039405032453492195, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1019, POINT, Patch_10, -5:40:03.28, 86.15.29.483, 0.13084708545411944, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1021, POINT, Patch_10, -5:39:25.842, 86.24.09.403, 0.18237233748009318, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1023, POINT, Patch_10, -5:40:13.457, 86.15.30.351, 0.14584585185860047, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1074, POINT, Patch_10, -5:46:21.505, 86.10.05.307, 0.4001016237430209, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c301, POINT, Patch_10, -4:17:52.25, 85.01.52.977, 5.354886170646397, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c335, POINT, Patch_10, -4:24:46.574, 84.56.06.978, 0.6677003736692897, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c385, POINT, Patch_10, -4:24:13.436, 85.37.19.695, 0.17074148706773518, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c388, POINT, Patch_10, -4:10:42.119, 86.09.16.077, 0.0969995507956411, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c514, POINT, Patch_10, -4:30:04.313, 86.05.19.796, 0.34653014216177647, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c591, POINT, Patch_10, -4:31:43.143, 86.35.23.728, 0.06325860795435016, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c617, POINT, Patch_10, -4:56:04.775, 85.35.10.901, 6.348961779267147, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c676, POINT, Patch_10, -4:40:47.382, 86.45.34.305, 0.19329628221040263, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c679, POINT, Patch_10, -4:47:47.716, 86.27.24.444, 0.3918348858880821, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c757, POINT, Patch_10, -5:03:02.915, 85.58.33.478, 0.1551357238237736, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c775, POINT, Patch_10, -4:58:41.995, 86.24.11.373, 0.7606699849482664, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c785, POINT, Patch_10, -5:06:21.183, 86.09.53.447, 2.257218316814412, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c808, POINT, Patch_10, -4:59:39.48, 86.52.16.437, 0.109975575736529, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c827, POINT, Patch_10, -5:22:35.472, 85.14.32.936, 3.2127132920323858, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c838, POINT, Patch_10, -5:07:34.853, 86.38.28.354, 0.48554658004133955, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c846, POINT, Patch_10, -5:23:03.531, 85.16.10.162, 0.8249729399627435, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c855, POINT, Patch_10, -5:21:36.697, 85.31.48.706, 0.1555701253141429, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c862, POINT, Patch_10, -5:21:43.711, 85.32.00.266, 0.30126223619630443, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c901, POINT, Patch_10, -5:11:12.203, 86.48.14.36, 0.10206183895027522, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c903, POINT, Patch_10, -5:11:17.248, 86.47.54.781, 0.7783122565021389, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1823, POINT, Patch_11, -9:00:00, 87.51.16.589, 0.7274923309900325, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1863, POINT, Patch_11, -8:08:16.305, 87.01.55.738, 0.06467055117876871, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1881, POINT, Patch_11, -8:38:26.565, 87.29.22.774, 1.8707256795512675, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1902, POINT, Patch_11, -9:26:42.272, 87.51.13.706, 0.15663186357436296, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1915, POINT, Patch_11, -9:32:17.31, 87.48.12.059, 0.15224662342710238, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1922, POINT, Patch_11, -9:32:38.168, 87.47.56.05, 0.08559608025120015, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1927, POINT, Patch_11, -9:32:48.565, 87.47.48.039, 0.289793435708429, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1935, POINT, Patch_11, -9:19:43.109, 87.41.26.787, 0.2988460030592713, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1980, POINT, Patch_11, -9:53:03.553, 87.52.35.58, 0.05543662165339944, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1993, POINT, Patch_11, -9:58:22.672, 87.50.52.935, 0.15486697015652398, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2016, POINT, Patch_11, -8:28:17.538, 86.51.54.299, 0.06346263811130624, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2017, POINT, Patch_11, -9:29:07.662, 87.35.50.518, 0.2671933971938834, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2022, POINT, Patch_11, -8:34:15.139, 86.54.53.787, 0.10261506470620113, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2023, POINT, Patch_11, -8:28:56.739, 86.47.05.69, 0.07150572830766165, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2024, POINT, Patch_11, -8:46:51.423, 87.03.05.415, 0.12637413838750247, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2027, POINT, Patch_11, -8:52:31.148, 87.06.35.579, 1.7339090636476442, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2039, POINT, Patch_11, -9:25:38.011, 87.26.50.813, 0.0863689080647507, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2064, POINT, Patch_11, -9:17:40.202, 87.14.41.371, 2.250058309267769, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2097, POINT, Patch_11, -9:04:34.617, 87.02.52.436, 0.20537464772106423, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2103, POINT, Patch_11, -8:47:26.129, 86.46.19.854, 0.1191573967819564, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2236, POINT, Patch_11, -8:57:19.054, 86.08.13.868, 1.3649656898165539, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2252, POINT, Patch_11, -9:19:24.601, 86.25.18.571, 0.07312425359225619, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2255, POINT, Patch_11, -8:58:44.028, 86.05.10.334, 0.22399992704730143, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2305, POINT, Patch_11, -9:16:35.309, 86.05.09.035, 0.32658485019485683, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1561, POINT, Patch_12, -6:50:23.521, 85.45.18.447, 0.7447671223752141, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1696, POINT, Patch_12, -7:01:08.19, 85.39.53.652, 0.11066633157491534, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1697, POINT, Patch_12, -7:01:16.696, 85.39.51.005, 0.08741732107594045, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1816, POINT, Patch_12, -7:34:37.011, 86.19.41.108, 0.1634119855280484, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1878, POINT, Patch_12, -7:52:18.059, 86.36.15.197, 0.07822982642112192, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1924, POINT, Patch_12, -7:40:25.738, 85.50.45.131, 0.7224616933543605, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1931, POINT, Patch_12, -7:40:34.069, 85.50.40.874, 0.3499611210955905, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1938, POINT, Patch_12, -7:40:19.003, 85.49.42.146, 6.663545479373851, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2040, POINT, Patch_12, -8:16:58.458, 86.24.31.967, 0.28249736939194964, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2087, POINT, Patch_12, -8:08:41.224, 86.02.32.842, 0.6195506567149086, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2108, POINT, Patch_12, -7:53:34.325, 85.26.19.463, 0.7466604554834207, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2116, POINT, Patch_12, -7:53:29.749, 85.25.48.217, 0.29291056107135915, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2160, POINT, Patch_12, -7:52:10.154, 85.01.49.929, 2.1486650669260854, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2166, POINT, Patch_12, -8:08:43.453, 85.34.40.978, 0.3340313638232121, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2215, POINT, Patch_12, -8:29:01.074, 85.36.32.174, 1.043448847173459, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2230, POINT, Patch_12, -8:29:11.97, 85.33.13.489, 0.25737767341709167, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2264, POINT, Patch_12, -8:31:07.779, 85.19.13.141, 0.25570224923773954, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2310, POINT, Patch_12, -8:56:06.741, 85.42.41.371, 2.0885545999303394, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2327, POINT, Patch_12, -8:52:13.941, 85.31.56.083, 0.3992129183591795, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2417, POINT, Patch_12, -9:12:17.864, 85.11.48.561, 0.36804858783574784, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1894, POINT, Patch_13, -11:55:41.906, 88.22.18.179, 0.10019508511475965, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1913, POINT, Patch_13, -11:07:24.357, 88.13.00.701, 0.07291616969430012, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1914, POINT, Patch_13, -11:16:39.677, 88.13.35.181, 0.13480750697565277, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1948, POINT, Patch_13, 11:51:02.286, 88.13.24.087, 0.07727349356694341, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1949, POINT, Patch_13, -11:25:28.42, 88.12.15.738, 0.2903870584586272, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1956, POINT, Patch_13, 11:49:38.304, 88.13.02.408, 0.08251147232172358, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1957, POINT, Patch_13, -11:26:37.746, 88.12.00.377, 0.30491013911386977, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1959, POINT, Patch_13, 11:49:39.271, 88.12.52.413, 0.013901916072366764, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1960, POINT, Patch_13, -11:25:58.901, 88.11.47.549, 0.09777235011904403, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1963, POINT, Patch_13, 11:49:40.236, 88.12.42.419, 0.692186829817467, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1977, POINT, Patch_13, -11:34:15.031, 88.11.27.866, 0.0817072442955076, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1978, POINT, Patch_13, 11:50:27.373, 88.11.53.308, 0.10061907752620637, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2045, POINT, Patch_13, -11:16:30.253, 87.55.24.161, 1.868976925802038, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2061, POINT, Patch_13, 11:46:14.831, 87.54.54.838, 0.24063206006826035, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2099, POINT, Patch_13, -11:03:51.302, 87.48.01.692, 0.18209709009420386, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2130, POINT, Patch_13, 11:48:36.352, 87.42.27.605, 2.247299266649224, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2141, POINT, Patch_13, 11:48:55.416, 87.41.58.107, 0.03898948330078488, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2176, POINT, Patch_13, 11:46:27.464, 87.33.11.956, 0.2292614793642015, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2183, POINT, Patch_13, 11:36:46.895, 87.28.20.406, 1.146726621202756, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2213, POINT, Patch_13, -11:23:07.458, 87.18.41.481, 0.08274039472763126, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2226, POINT, Patch_13, -11:29:58.78, 87.17.53.098, 0.11639651018948313, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2254, POINT, Patch_13, -11:16:14.054, 87.12.13.077, 0.054560053072431, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2263, POINT, Patch_13, -11:42:49.252, 87.10.47.404, 0.10596028015572664, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2299, POINT, Patch_13, 11:35:42.338, 87.01.55.274, 0.3025180737620349, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2303, POINT, Patch_13, 11:53:19.097, 87.02.40.764, 0.06717082211115077, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2318, POINT, Patch_13, 11:28:29.588, 86.58.42.379, 0.45760669930182063, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2331, POINT, Patch_13, 11:20:05.909, 86.53.15.182, 0.16111834142607417, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2341, POINT, Patch_13, 11:14:38.578, 86.48.19.674, 0.16088954112079917, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2398, POINT, Patch_13, 11:14:54.155, 86.29.18.283, 1.7914598129830523, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2498, POINT, Patch_13, 11:09:43.872, 85.56.58.806, 0.1452490402468819, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2159, POINT, Patch_14, -10:07:41.751, 87.21.38.994, 0.05117389321079756, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2180, POINT, Patch_14, -10:14:08.856, 87.12.22.638, 0.1530268668190686, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2196, POINT, Patch_14, -9:45:00.932, 86.50.53.427, 0.2155620346307155, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2201, POINT, Patch_14, -10:45:53.889, 87.13.07.447, 0.5566275487385798, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2245, POINT, Patch_14, -10:48:18.803, 87.09.19.09, 0.07811145392790604, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2274, POINT, Patch_14, -10:27:48.872, 86.50.27, 0.7038028282141363, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2276, POINT, Patch_14, -11:07:31.572, 87.00.44.569, 0.06509106270468301, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2278, POINT, Patch_14, -10:28:04.732, 86.50.21.697, 0.8958138384663269, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2281, POINT, Patch_14, -11:07:59.375, 87.00.39.34, 0.0434110687363282, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2282, POINT, Patch_14, -10:27:47.215, 86.50.04.648, 2.9377021220268795, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2291, POINT, Patch_14, -11:08:20.409, 87.00.12.309, 0.33924440148878815, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2334, POINT, Patch_14, -10:51:52.762, 86.46.24.814, 0.4644027024777769, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2343, POINT, Patch_14, -10:00:14.226, 86.22.07.837, 0.63975942149672, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2357, POINT, Patch_14, -10:56:44.684, 86.40.30.52, 0.5858006865668531, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2369, POINT, Patch_14, -9:58:39.089, 86.09.50.083, 2.150660439532897, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2388, POINT, Patch_14, -11:21:43.25, 86.35.21.989, 0.20660411053266237, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2393, POINT, Patch_14, -11:21:23.034, 86.35.08.766, 0.11893332584118103, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2405, POINT, Patch_14, -10:21:56.883, 86.10.51.554, 0.20846955687390453, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2407, POINT, Patch_14, -11:35:38.037, 86.27.50.089, 0.10577116255602338, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2408, POINT, Patch_14, -11:35:27.29, 86.27.49.022, 0.2675810585621206, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2415, POINT, Patch_14, -10:26:54.111, 86.08.40.932, 0.13533774932251602, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2420, POINT, Patch_14, -10:18:55.02, 85.58.54.988, 1.3568333725479678, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2448, POINT, Patch_14, -10:36:14.658, 86.03.21.916, 0.25012752507848574, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2450, POINT, Patch_14, -9:42:36.469, 85.30.01.684, 1.4062387642672336, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2454, POINT, Patch_14, -11:18:33.294, 86.12.47.946, 2.402714140754729, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2463, POINT, Patch_14, -11:18:27.005, 86.12.26.425, 0.12443366629509778, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2475, POINT, Patch_14, -11:34:58.086, 86.08.57.021, 3.687729946084587, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2477, POINT, Patch_14, -11:34:38.354, 86.08.54.821, 0.050883301845420524, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2491, POINT, Patch_14, -11:34:42.726, 86.08.14.975, 0.06566315606085055, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2493, POINT, Patch_14, -9:50:18.467, 85.25.51.107, 0.4312856043282463, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2496, POINT, Patch_14, 11:52:47.041, 86.06.52.354, 0.14500959276645034, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2497, POINT, Patch_14, -9:41:22.322, 85.14.47.629, 0.5427107099339069, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2508, POINT, Patch_14, -10:51:53.846, 85.44.45.368, 4.518525905912851, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2532, POINT, Patch_14, -11:56:40.975, 85.34.52.571, 1.5052333091577266, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2533, POINT, Patch_14, -11:57:07.041, 85.34.42.949, 0.20521622622037802, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2544, POINT, Patch_14, -10:59:43.563, 84.49.55.967, 1.2405299233905716, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1134, POINT, Patch_15, 5:55:16.931, 87.09.53.674, 0.09504132527126635, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1142, POINT, Patch_15, 5:58:34.591, 86.25.11.366, 0.10768474808914553, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1165, POINT, Patch_15, 6:00:46.495, 86.42.43.437, 0.1152420741465526, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1167, POINT, Patch_15, 6:01:01.183, 87.30.07.062, 0.07458152464149066, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1173, POINT, Patch_15, 6:02:01.553, 87.29.06.74, 0.29791094420529995, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1247, POINT, Patch_15, 6:21:28.066, 87.19.34.324, 5.247012361937838, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1265, POINT, Patch_15, 6:16:11.088, 86.15.26.863, 0.3091041167603161, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1268, POINT, Patch_15, 6:22:41.997, 87.19.49.437, 0.21872005149547907, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1275, POINT, Patch_15, 6:16:20.548, 86.15.16.156, 0.13184198379308218, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1292, POINT, Patch_15, 6:19:47.144, 86.44.40.07, 0.10846316811166591, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1294, POINT, Patch_15, 6:30:31.076, 87.53.10.929, 0.050397125616837325, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1307, POINT, Patch_15, 6:36:47.038, 87.44.23.34, 0.17059019624398963, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1331, POINT, Patch_15, 6:33:34.706, 86.56.06.584, 0.10524768458420267, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1348, POINT, Patch_15, 6:50:10.637, 87.46.26.742, 0.7065202642790185, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1403, POINT, Patch_15, 6:52:33.16, 87.30.22.245, 0.06887997048520834, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1414, POINT, Patch_15, 6:39:04.519, 86.24.44.413, 0.7450470950555821, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1438, POINT, Patch_15, 7:02:54.558, 87.41.36.999, 0.4536729628735263, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1471, POINT, Patch_15, 7:22:36.339, 88.02.46.795, 0.06661735622398088, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1502, POINT, Patch_15, 7:13:10.743, 87.29.09.793, 0.37544554793989676, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1521, POINT, Patch_15, 7:17:28.854, 87.28.11.63, 0.19695790109902186, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1541, POINT, Patch_15, 7:24:58.462, 87.36.54.276, 0.281313947676362, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1544, POINT, Patch_15, 7:04:03.281, 86.47.46.684, 0.10658745412473332, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1551, POINT, Patch_15, 7:52:16.24, 88.03.26.307, 0.19034686613627289, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1560, POINT, Patch_15, 7:02:47.048, 86.34.43.686, 1.3777848480048116, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1578, POINT, Patch_15, 7:03:21.044, 86.32.50.942, 0.12795752311005573, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1613, POINT, Patch_15, 7:13:33.205, 86.45.28.126, 0.3436683933242975, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1614, POINT, Patch_15, 7:25:46.095, 87.12.09.257, 2.8292774115444392, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1647, POINT, Patch_15, 7:02:35.647, 86.05.38.31, 1.4020353970821469, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1675, POINT, Patch_15, 7:17:53.313, 86.41.53.962, 0.14111532333261073, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1690, POINT, Patch_15, 7:18:26.026, 86.41.43.911, 0.0838312987589411, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1712, POINT, Patch_15, 7:12:06.461, 86.10.24.017, 0.2054134024618286, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1724, POINT, Patch_15, 7:26:43.75, 86.46.22.304, 0.25605522588629614, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1778, POINT, Patch_15, 7:35:32.309, 86.40.39.617, 0.18775458220222768, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1790, POINT, Patch_15, 7:37:30.352, 86.40.48.469, 0.21440249579885054, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c223, POINT, Patch_16, 2:49:01.869, 86.37.53.469, 0.14457519432859675, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c300, POINT, Patch_16, 3:06:21.874, 86.53.09.59, 0.1134186670530897, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c342, POINT, Patch_16, 2:36:05.442, 87.23.46.16, 0.05991727530493915, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c353, POINT, Patch_16, 2:27:31.896, 87.33.03.315, 0.41333209622704714, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c369, POINT, Patch_16, 2:19:21.551, 87.46.20.948, 0.0939060371512795, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c386, POINT, Patch_16, 3:23:18.322, 87.11.35.796, 0.06235734248544226, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c390, POINT, Patch_16, 3:03:45.758, 87.29.11.984, 0.12103198540805922, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c439, POINT, Patch_16, 2:59:48.435, 87.39.50.168, 0.05676024135026756, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c472, POINT, Patch_16, 3:19:24.431, 87.33.38.982, 0.09088664571339998, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c475, POINT, Patch_16, 2:10:35.522, 88.08.08.607, 0.35844088792410134, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c496, POINT, Patch_16, 2:19:31.102, 88.08.38.802, 0.6070210744217681, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c503, POINT, Patch_16, 2:19:20.829, 88.09.06.659, 0.40963391900997864, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c507, POINT, Patch_16, 2:19:49.614, 88.09.09.141, 0.10125212860565869, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c515, POINT, Patch_16, 3:52:17.651, 87.13.12.865, 0.08082143676667791, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c523, POINT, Patch_16, 3:51:28.602, 87.18.33.336, 0.09160609316541941, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c531, POINT, Patch_16, 2:57:43.043, 88.01.38.893, 0.08175549032544095, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c534, POINT, Patch_16, 3:38:09.692, 87.37.44.98, 0.9650548666269543, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c536, POINT, Patch_16, 4:07:03.872, 87.05.53.14, 0.07882343085622517, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c548, POINT, Patch_16, 3:07:19.004, 88.01.49.782, 0.6074403740989051, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c564, POINT, Patch_16, 4:04:54.567, 87.15.27.848, 0.09829827824355764, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c572, POINT, Patch_16, 4:01:03.017, 87.21.00.809, 0.2936167168520221, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c604, POINT, Patch_16, 3:34:27.756, 87.54.06.04, 0.044257592421652246, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c638, POINT, Patch_16, 2:57:13.933, 88.22.23.942, 0.14655911033480823, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c650, POINT, Patch_16, 4:01:01.228, 87.42.54.317, 0.21478478168674103, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c685, POINT, Patch_16, 3:10:35.238, 88.23.00.603, 0.39458751644278633, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c717, POINT, Patch_16, 2:33:58.65, 88.38.51.592, 0.041137978240829674, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c719, POINT, Patch_16, 4:21:42.315, 87.27.39.389, 0.21980415045153587, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c720, POINT, Patch_16, 3:00:54.067, 88.30.04.118, 0.07510739934697737, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c735, POINT, Patch_16, 3:49:10.864, 88.07.04.891, 0.21702099219493676, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c737, POINT, Patch_16, 3:48:37.836, 88.07.30.129, 0.046281040033902876, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c766, POINT, Patch_16, 3:29:12.511, 88.25.24.691, 0.1611028163306482, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c807, POINT, Patch_16, 3:51:08.319, 88.28.23.224, 0.034688390839442376, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c813, POINT, Patch_16, 4:28:21.637, 87.58.23, 0.1289588378372576, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c876, POINT, Patch_16, 4:27:06.732, 88.12.37.058, 0.07026372270858659, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1579, POINT, Patch_17, 8:26:30.693, 88.25.17.23, 0.2317108272102821, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1584, POINT, Patch_17, 8:26:40.611, 88.24.49.235, 0.03742725861784956, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1655, POINT, Patch_17, 8:31:29.996, 88.15.28.069, 0.2989435823235199, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1680, POINT, Patch_17, 8:05:30.272, 87.52.53.238, 0.09438920207301289, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1687, POINT, Patch_17, 8:05:45.659, 87.52.48.023, 0.05770487696384978, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1753, POINT, Patch_17, 9:33:41.819, 88.29.05.292, 0.06335358393136294, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1755, POINT, Patch_17, 9:29:30.108, 88.26.20.818, 0.2130353111050486, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1761, POINT, Patch_17, 9:41:46.762, 88.25.04.63, 0.09666480987655215, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1762, POINT, Patch_17, 8:35:06.972, 87.54.54.178, 0.03501472512998176, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1776, POINT, Patch_17, 8:56:15.971, 88.04.13.977, 0.050459289083868465, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1849, POINT, Patch_17, 10:07:45.157, 88.14.24.298, 0.3961451542119595, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1898, POINT, Patch_17, 9:09:00.154, 87.44.55.292, 0.07587494681692386, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1917, POINT, Patch_17, 9:39:05.219, 87.50.48.995, 0.08079384202372632, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1981, POINT, Patch_17, 11:02:08.392, 88.06.33.024, 0.031181626078028296, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1992, POINT, Patch_17, 10:16:46.729, 87.56.18.473, 1.588720959756436, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2029, POINT, Patch_17, 9:44:16.607, 87.36.56.235, 0.04005591429531488, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2038, POINT, Patch_17, 9:44:25.747, 87.36.11.842, 0.04062445961060221, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2044, POINT, Patch_17, 11:11:38.539, 87.55.02.096, 0.04107820184116454, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2102, POINT, Patch_17, 10:39:24.155, 87.42.33.217, 0.042444361398405774, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2118, POINT, Patch_17, 9:48:08.335, 87.22.48.83, 0.3051133145663981, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2119, POINT, Patch_17, 10:27:56.459, 87.36.43.461, 0.05023323400781471, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2122, POINT, Patch_17, 10:27:48.001, 87.36.30.334, 0.14306597047772643, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2174, POINT, Patch_17, 10:26:51.344, 87.22.16.04, 0.09777539449481515, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2211, POINT, Patch_17, 10:18:18.322, 87.04.03.53, 0.11922100307146194, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2326, POINT, Patch_17, 10:54:19.04, 86.49.28.103, 0.06386786976056473, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2387, POINT, Patch_17, 10:54:14.823, 86.29.36.46, 0.10364650165944828, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2411, POINT, Patch_17, 10:53:44.96, 86.18.50.664, 0.27631361541768357, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1765, POINT, Patch_18, 8:17:46.898, 87.39.42.13, 0.162906969171866, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1769, POINT, Patch_18, 8:17:27.756, 87.38.49.532, 0.750275751427069, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1799, POINT, Patch_18, 8:15:45.236, 87.30.41.465, 0.19470215703338456, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1803, POINT, Patch_18, 7:57:16.602, 87.04.38.242, 0.4490040503967327, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1859, POINT, Patch_18, 7:26:48.898, 85.45.34.889, 0.9124234072903948, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1866, POINT, Patch_18, 8:08:34.058, 87.01.58.898, 0.15473098464706544, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1869, POINT, Patch_18, 8:09:23.386, 87.02.22.09, 0.6560301742930886, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1872, POINT, Patch_18, 8:09:24.473, 87.01.45.996, 1.9998043713694147, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1877, POINT, Patch_18, 8:39:32.973, 87.30.30.742, 0.35150324597940097, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1901, POINT, Patch_18, 8:23:34.24, 87.07.56.189, 0.17890174910108708, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1961, POINT, Patch_18, 7:59:21.208, 86.24.28.334, 0.08576753802941844, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1962, POINT, Patch_18, 8:19:06.123, 86.52.00.849, 0.28675988008842307, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1982, POINT, Patch_18, 8:59:39.291, 87.23.26.365, 0.2675587253389261, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1983, POINT, Patch_18, 7:51:54.538, 86.03.54.731, 0.2085221089861452, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2025, POINT, Patch_18, 8:23:25.642, 86.38.09.151, 0.11652021848034055, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2060, POINT, Patch_18, 8:21:55.38, 86.25.21.852, 0.11677346333224844, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2105, POINT, Patch_18, 8:20:41.458, 86.14.44.406, 2.450804246145297, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2126, POINT, Patch_18, 9:35:21.602, 87.15.49.5, 0.07296884390717318, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2127, POINT, Patch_18, 8:00:51.091, 85.31.27.093, 0.6496774818836553, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2143, POINT, Patch_18, 9:41:26.99, 87.12.12.366, 0.7063907592606313, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2154, POINT, Patch_18, 9:42:12.713, 87.11.58.979, 0.036745033543656616, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2170, POINT, Patch_18, 7:55:41.264, 85.06.01.28, 0.6241139643546291, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2172, POINT, Patch_18, 9:42:22.414, 87.06.11.926, 0.19344098774003385, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2178, POINT, Patch_18, 8:54:18.384, 86.26.22.095, 0.17752194683317096, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2192, POINT, Patch_18, 8:27:57.774, 85.46.52.246, 0.7113952734659729, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2228, POINT, Patch_18, 9:19:27.483, 86.28.37.429, 5.115996600564909, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2238, POINT, Patch_18, 9:20:13.334, 86.28.33.754, 0.28483622532313885, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2249, POINT, Patch_18, 9:25:38.863, 86.31.58.777, 0.4860941443979373, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2253, POINT, Patch_18, 10:06:36.181, 86.53.10.823, 0.055713423787342835, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2257, POINT, Patch_18, 8:57:42.632, 86.03.51.877, 0.12196790100146837, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2258, POINT, Patch_18, 9:28:59.654, 86.29.42.64, 0.41472490831735825, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2260, POINT, Patch_18, 8:34:58.294, 85.30.28.808, 0.4933526037195969, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2265, POINT, Patch_18, 9:11:38.838, 86.07.49.722, 1.0496020922696763, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2266, POINT, Patch_18, 9:11:46.172, 86.07.56.438, 0.18749662426590408, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2272, POINT, Patch_18, 9:56:55.55, 86.38.32.653, 0.09463448189365836, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2329, POINT, Patch_18, 9:00:37.537, 85.40.42.99, 0.48531276547008867, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2354, POINT, Patch_18, 9:30:27.602, 85.58.47.544, 0.2676628120581363, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2366, POINT, Patch_18, 9:43:59.549, 86.01.58.718, 0.46247258858903206, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2377, POINT, Patch_18, 10:19:43.352, 86.19.58.164, 0.23063991410503298, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2384, POINT, Patch_18, 8:38:16.279, 84.45.50.913, 1.366877704321534, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2390, POINT, Patch_18, 10:31:52.932, 86.22.07.48, 0.11320840569385392, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2396, POINT, Patch_18, 8:30:25.658, 84.25.10.594, 3.0825550434017153, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2418, POINT, Patch_18, 10:32:29.293, 86.08.08.29, 0.1205728931347816, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2428, POINT, Patch_18, 10:13:19.333, 85.54.20.691, 4.120625198981442, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2470, POINT, Patch_18, 10:02:47.628, 85.40.35.774, 0.5850961476020647, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2499, POINT, Patch_18, 10:50:27.922, 85.49.51.878, 0.4589480805707012, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2502, POINT, Patch_18, 9:18:36.093, 84.42.39.918, 2.1466089573946348, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2504, POINT, Patch_18, 9:18:40.774, 84.42.32.263, 1.17484186694073, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2505, POINT, Patch_18, 10:17:17.27, 85.30.05.713, 0.4761596584234119, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2524, POINT, Patch_18, 10:56:47.076, 85.40.16.686, 1.1072489368378962, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2529, POINT, Patch_18, 10:32:01.388, 85.23.47.342, 0.8407047924598963, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c2542, POINT, Patch_18, 10:18:27.943, 84.55.57.343, 1.02675395442738, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c103, POINT, Patch_19, -1:12:53.142, 86.27.43.652, 0.3098538258366017, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c107, POINT, Patch_19, -1:53:21.392, 86.20.45.649, 0.5307529086228158, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c122, POINT, Patch_19, -1:02:10.328, 86.50.49.383, 0.18562640887745654, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c131, POINT, Patch_19, -2:18:17.109, 86.20.26.453, 0.1059062546958536, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c161, POINT, Patch_19, -0:58:36.487, 86.59.22.748, 0.11215402196173353, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c184, POINT, Patch_19, -1:10:55.748, 87.03.43.076, 0.06203469156398416, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c203, POINT, Patch_19, -1:01:58.504, 87.11.28.646, 0.08192218210896964, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c208, POINT, Patch_19, -1:41:43.234, 87.06.49.269, 0.06243809984379701, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c209, POINT, Patch_19, -1:22:45.76, 87.13.53.552, 0.25610724075575364, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c216, POINT, Patch_19, -2:03:53.504, 87.01.28.529, 0.375056114077477, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c227, POINT, Patch_19, -2:20:45.562, 86.58.00.208, 1.7725091517512086, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c259, POINT, Patch_19, -2:35:28.118, 87.00.06.521, 0.15330253341712938, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c292, POINT, Patch_19, -2:29:56.453, 87.12.19.432, 0.07015783500504676, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c293, POINT, Patch_19, -2:36:04.297, 87.09.10.584, 0.12023747862720312, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c31, POINT, Patch_19, -1:12:48.044, 85.55.24.016, 3.137368850078686, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c389, POINT, Patch_19, -3:07:00.388, 87.25.43.613, 0.08415519917687206, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c413, POINT, Patch_19, -2:54:01.561, 87.39.47.311, 0.8474903194015826, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c429, POINT, Patch_19, -2:52:31.244, 87.42.42.703, 0.1913359850452961, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c437, POINT, Patch_19, -2:45:31.77, 87.47.21.362, 0.3914118601066441, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c44, POINT, Patch_19, -0:56:51.425, 86.05.38.955, 0.3516943558544248, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c455, POINT, Patch_19, -3:09:03.413, 87.36.46.531, 0.2665493031297239, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c68, POINT, Patch_19, -1:53:59.192, 85.58.45.963, 0.3116289299198366, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c79, POINT, Patch_19, -0:57:37.7, 86.27.31.221, 0.300643098483929, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c83, POINT, Patch_19, -0:44:14.035, 86.31.19.984, 0.3961285261408198, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1005, POINT, Patch_2, -5:27:37.679, 87.34.20.372, 0.3426935510317329, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1013, POINT, Patch_2, -5:07:20.209, 88.32.10.945, 0.1490766702080039, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1058, POINT, Patch_2, -5:32:45.08, 87.43.40.124, 0.09771996487766797, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1083, POINT, Patch_2, -5:23:51.799, 88.39.19.514, 0.028796276260982627, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1084, POINT, Patch_2, -5:32:27.257, 88.15.43.915, 0.18995921901310892, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1089, POINT, Patch_2, -5:36:09.104, 88.02.50.624, 0.061660481615430134, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1111, POINT, Patch_2, -5:43:05.846, 87.48.46.691, 0.03782365832135519, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1114, POINT, Patch_2, -5:40:31.214, 88.08.04.575, 0.04112912187495029, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1119, POINT, Patch_2, -5:42:04.161, 88.24.01.64, 0.04929339694909079, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1121, POINT, Patch_2, -5:47:10.919, 88.12.38.883, 0.07231443132205988, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1127, POINT, Patch_2, -5:48:55.53, 88.23.22.47, 0.05789668891751077, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1144, POINT, Patch_2, -5:56:37.794, 88.29.18.781, 0.05268406639408577, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1145, POINT, Patch_2, -5:57:31.186, 88.42.59.343, 0.21557500884042696, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c527, POINT, Patch_2, -3:50:36.614, 87.20.08.692, 0.20961808629873663, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c573, POINT, Patch_2, -3:56:29.169, 87.26.20.586, 0.16308843309692017, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c598, POINT, Patch_2, -3:05:11.458, 88.10.42.334, 0.7489480433940208, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c603, POINT, Patch_2, -4:07:44.295, 87.20.31.863, 0.05716838306460134, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c605, POINT, Patch_2, -3:27:35.06, 87.59.14.83, 1.7666684883442851, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c614, POINT, Patch_2, -4:06:38.755, 87.25.48.563, 0.13011770715065424, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c624, POINT, Patch_2, -3:49:04.585, 87.47.25.287, 0.09612584140448442, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c630, POINT, Patch_2, -3:49:19.14, 87.47.30.693, 0.050107075564264504, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c640, POINT, Patch_2, -4:17:14.359, 87.18.51.047, 0.08191850382741464, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c656, POINT, Patch_2, -3:17:33.28, 88.16.47.875, 0.7410585354432827, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c668, POINT, Patch_2, -3:17:38.109, 88.17.16.088, 0.05754736714788725, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c714, POINT, Patch_2, -3:03:12.676, 88.27.27.996, 0.07666088009836568, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c747, POINT, Patch_2, -4:27:53.2, 87.25.17.4, 0.09600325033441472, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c754, POINT, Patch_2, -3:58:18.077, 88.01.29.661, 0.12230944089077864, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c758, POINT, Patch_2, -3:47:58.707, 88.11.40.148, 1.2583492001614052, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c764, POINT, Patch_2, -4:38:09.055, 87.13.04.351, 0.046614036948957285, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c767, POINT, Patch_2, -3:06:25.081, 88.35.48.772, 0.08369527865430373, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c794, POINT, Patch_2, -3:36:25.218, 88.29.52.598, 0.12237130521126002, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c805, POINT, Patch_2, -3:21:31.871, 88.42.06.229, 0.04230770230045821, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c806, POINT, Patch_2, -4:54:37.614, 87.05.11.87, 0.04868030932305692, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c831, POINT, Patch_2, -4:59:29.56, 87.03.38.891, 0.10052656798197072, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c867, POINT, Patch_2, -4:28:48.835, 88.07.42.616, 1.5804435177460445, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c911, POINT, Patch_2, -5:07:47.305, 87.07.59.134, 0.05355483112498788, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c913, POINT, Patch_2, -5:05:41.666, 87.18.46.247, 0.22348222647040947, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c960, POINT, Patch_2, -4:48:44.996, 88.18.06.061, 0.08016107177572873, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c962, POINT, Patch_2, -4:58:55.375, 88.01.37.935, 0.06549075810776162, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c975, POINT, Patch_2, -4:34:56.749, 88.44.09.895, 0.036850021772536705, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c978, POINT, Patch_2, -5:19:47.389, 87.30.59.998, 0.12960664274314052, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c984, POINT, Patch_2, -5:20:34.859, 87.31.56.212, 0.0464332913826245, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c987, POINT, Patch_2, -5:20:42.19, 87.32.27.509, 0.572886416055877, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c993, POINT, Patch_2, -5:16:40.933, 87.51.20.757, 0.039082243151317274, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1024, POINT, Patch_20, 5:22:12.27, 88.03.13.612, 0.07003187599252977, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1031, POINT, Patch_20, 5:23:44.671, 88.05.43.134, 0.05414894024270567, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1037, POINT, Patch_20, 5:32:18.043, 87.32.02.52, 3.363105699323921, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1038, POINT, Patch_20, 5:23:58.201, 88.06.04.468, 0.16693706741935235, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1045, POINT, Patch_20, 5:24:27.404, 88.05.36.372, 0.37495170073907513, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1106, POINT, Patch_20, 5:45:33.44, 87.23.48.179, 0.13752650084110565, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1112, POINT, Patch_20, 5:46:05.412, 87.23.19.443, 0.17554198739620616, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1116, POINT, Patch_20, 5:48:20.006, 87.12.53.068, 0.10000793537025074, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1135, POINT, Patch_20, 5:54:47.531, 87.33.15.054, 0.2604446133850422, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1160, POINT, Patch_20, 6:00:45.99, 87.30.27.12, 0.14842803603532503, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c662, POINT, Patch_20, 4:30:29.478, 87.04.22.245, 0.08428406418444323, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c663, POINT, Patch_20, 4:29:59.5, 87.05.17.774, 1.0939728312774737, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c705, POINT, Patch_20, 4:26:52.157, 87.15.54.834, 0.4452455283761167, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c727, POINT, Patch_20, 4:25:46.053, 87.26.29.551, 0.3179281798999167, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c799, POINT, Patch_20, 4:40:55.202, 87.30.39.18, 0.054524004895687324, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c841, POINT, Patch_20, 4:42:22.746, 87.43.01.05, 0.042480771807025995, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c878, POINT, Patch_20, 5:02:52.059, 87.11.02.687, 0.1978576606601285, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c884, POINT, Patch_20, 4:57:25.861, 87.28.30.53, 0.3982808112879992, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c890, POINT, Patch_20, 4:57:40.438, 87.28.33.224, 0.07476180215539878, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c932, POINT, Patch_20, 4:44:45.989, 88.06.46.055, 0.04999867665771583, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c940, POINT, Patch_20, 5:17:00.72, 87.00.16.025, 0.06536163668886212, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c947, POINT, Patch_20, 5:05:11.904, 87.42.02.321, 0.2492166706399033, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c991, POINT, Patch_20, 5:27:15.77, 87.05.28.904, 0.07140563020911439, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c995, POINT, Patch_20, 5:25:19.246, 87.37.19.757, 0.8461100409412008, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1055, POINT, Patch_21, 5:43:47.517, 85.56.51.404, 0.12812931055998142, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1065, POINT, Patch_21, 5:47:34.073, 85.41.32.607, 0.7672985352467517, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c206, POINT, Patch_21, 3:27:52.313, 85.38.25.636, 0.362345413811074, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c295, POINT, Patch_21, 3:52:34.307, 85.54.07.045, 0.4624699349352845, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c299, POINT, Patch_21, 3:34:29.546, 86.22.54.863, 0.1495609996645198, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c334, POINT, Patch_21, 3:44:07.702, 86.20.36.196, 0.8103903800193745, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c394, POINT, Patch_21, 4:22:14.205, 85.48.25.068, 1.2107692190034796, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c411, POINT, Patch_21, 4:17:47.512, 86.03.43.373, 0.15005783527832295, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c464, POINT, Patch_21, 4:16:14.614, 86.21.31.51, 0.14518175465831676, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c490, POINT, Patch_21, 4:15:45.432, 86.28.10.601, 0.08944903490101333, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c533, POINT, Patch_21, 4:20:34.511, 86.42.25.991, 0.07273073953369932, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c582, POINT, Patch_21, 4:30:29.381, 86.36.45.095, 0.15848902233517217, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c645, POINT, Patch_21, 4:55:01.639, 85.53.06.468, 0.1628892605101278, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c748, POINT, Patch_21, 4:44:54.429, 86.52.26, 0.0894229175757153, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c749, POINT, Patch_21, 4:44:50.492, 86.52.35.481, 0.25914407681275287, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c772, POINT, Patch_21, 4:58:59.696, 86.22.32.078, 0.14541579308072752, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c796, POINT, Patch_21, 5:03:02.731, 86.33.52.899, 0.7630316085774016, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c812, POINT, Patch_21, 5:11:01.653, 86.15.03.637, 0.10393780527851512, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c883, POINT, Patch_21, 5:20:29.742, 86.00.45.875, 0.3830847231388146, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c895, POINT, Patch_21, 5:21:02.955, 86.00.21.364, 1.697371564549096, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c925, POINT, Patch_21, 5:21:24.469, 86.20.04.489, 0.3703866643578996, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c950, POINT, Patch_21, 5:29:45.339, 85.55.20.078, 0.4060447987709935, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c982, POINT, Patch_21, 5:35:12.861, 86.05.06.764, 0.2950278837199191, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1152, POINT, Patch_22, -5:58:56.632, 88.11.28.85, 0.07650093030476325, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1195, POINT, Patch_22, -6:10:22.901, 87.58.31.007, 0.11349980699342674, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1233, POINT, Patch_22, -6:28:48.956, 88.14.59.29, 0.04548752430318081, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1245, POINT, Patch_22, -6:44:09.101, 88.44.15.57, 0.03124035851728537, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1270, POINT, Patch_22, -6:29:01.756, 87.54.38.087, 0.49046491969026385, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1284, POINT, Patch_22, -6:33:19.613, 88.06.06.642, 0.43114361452018335, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1310, POINT, Patch_22, -6:41:26.173, 87.53.55.024, 0.07586200211486518, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1324, POINT, Patch_22, -7:16:55.361, 88.44.05.511, 0.07568767904180339, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1335, POINT, Patch_22, -7:05:59.335, 88.24.54.424, 0.20542430706581852, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1336, POINT, Patch_22, -7:05:38.903, 88.24.25.641, 0.02630460324814105, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1385, POINT, Patch_22, -7:06:31.944, 88.09.21.113, 0.18954632758416978, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1397, POINT, Patch_22, -7:35:34.201, 88.36.52.13, 0.2250677362527207, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1447, POINT, Patch_22, -7:49:33.277, 88.37.01.515, 0.05985941181518355, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1455, POINT, Patch_22, -7:19:37.223, 88.04.56.349, 1.2320253390997515, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1462, POINT, Patch_22, -7:20:53.966, 88.05.14.246, 0.09786550476162155, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1465, POINT, Patch_22, -7:16:14.476, 87.54.25.33, 0.2839817040463843, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1492, POINT, Patch_22, -7:19:47.295, 87.44.09.014, 0.5426435830761643, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1512, POINT, Patch_22, -7:32:18.477, 87.56.14.314, 0.07751902165887502, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1523, POINT, Patch_22, -7:25:51.888, 87.42.25.355, 0.08367551056189731, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1536, POINT, Patch_22, -7:27:12.338, 87.42.38.505, 0.058608853066799846, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1576, POINT, Patch_22, -7:27:20.793, 87.28.57.007, 0.07164484569834427, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1637, POINT, Patch_22, -8:29:19.668, 88.16.38.864, 0.1853985553608362, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1644, POINT, Patch_22, -7:44:56.294, 87.37.49.063, 0.07524444153565968, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1677, POINT, Patch_22, -7:59:33.111, 87.47.31.102, 1.5475410684384798, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1693, POINT, Patch_22, -7:49:46.608, 87.34.13.324, 0.0848502203973541, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1780, POINT, Patch_22, -8:36:13.014, 87.51.24.596, 0.1341770184832259, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1788, POINT, Patch_22, -8:21:10.848, 87.38.02.364, 0.45241642119414827, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1798, POINT, Patch_22, -8:42:14.593, 87.52.04.312, 0.06970595480913046, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c113, POINT, Patch_3, 0:55:16.928, 86.46.38.173, 0.27298559784225, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c120, POINT, Patch_3, -0:16:03.621, 86.56.37.793, 0.23799391310162604, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c126, POINT, Patch_3, 1:49:01.886, 86.36.27.515, 0.19368080355737388, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c146, POINT, Patch_3, 1:25:13.056, 86.47.13.97, 0.15281141821796046, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c166, POINT, Patch_3, 0:26:44.229, 87.05.14.239, 0.06623645516076423, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c168, POINT, Patch_3, -0:06:26.686, 87.08.01.619, 0.08718843123020147, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c169, POINT, Patch_3, -0:23:35.645, 87.08.01.085, 0.43151048113319573, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c185, POINT, Patch_3, -0:00:13.724, 87.12.56.05, 0.5694470081083971, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c192, POINT, Patch_3, 1:16:09.13, 87.04.40.284, 0.10772949390094626, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c213, POINT, Patch_3, 0:53:34.867, 87.20.57.073, 0.11700467309000548, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c239, POINT, Patch_3, 0:27:46.102, 87.31.01.695, 1.2913368289052325, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c250, POINT, Patch_3, 0:27:38.229, 87.31.42.647, 0.07395343898776106, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c262, POINT, Patch_3, 1:11:12.169, 87.37.07.235, 6.516288722146212, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c326, POINT, Patch_3, 0:22:10.7, 87.54.02.96, 0.054497525338512945, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c331, POINT, Patch_3, 1:54:22.62, 87.38.55.509, 0.13586964816796013, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c343, POINT, Patch_3, 1:57:36.677, 87.41.27.275, 0.09373529620552465, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c362, POINT, Patch_3, 0:18:02.841, 88.03.26.994, 0.07950995387268317, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c364, POINT, Patch_3, 0:51:58.708, 88.06.34.517, 0.10974197280637474, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c373, POINT, Patch_3, 1:14:35.412, 88.06.20.84, 0.3382564120106155, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c3, POINT, Patch_3, 0:14:43.497, 85.27.09.075, 0.4045254843203497, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c407, POINT, Patch_3, 0:50:47.004, 88.14.34.374, 0.24315618132419603, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c42, POINT, Patch_3, 1:17:59.841, 85.58.38.188, 0.5573608322272752, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c452, POINT, Patch_3, 0:35:44.98, 88.21.17.286, 0.07451093419580455, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c470, POINT, Patch_3, 0:58:25.067, 88.22.09.557, 0.10272616000171834, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c482, POINT, Patch_3, 1:04:54.905, 88.22.46.822, 0.8732209346987413, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c4, POINT, Patch_3, 0:06:22.862, 85.42.19.541, 0.6445946767527346, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c508, POINT, Patch_3, 1:02:43.496, 88.25.38.6, 0.09602292888635726, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c60, POINT, Patch_3, -0:26:47.895, 86.22.42.352, 1.141500115837411, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c71, POINT, Patch_3, 0:17:50.604, 86.27.43.349, 0.12011980210759314, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c72, POINT, Patch_3, 1:32:07.037, 86.10.11.689, 0.666194498428267, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c78, POINT, Patch_3, 2:31:17.822, 85.35.34.16, 0.3885574240795477, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c7, POINT, Patch_3, 0:12:29.311, 85.42.42.7, 2.925092822265771, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c90, POINT, Patch_3, 0:45:25.264, 86.33.19.95, 0.631802050014421, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c142, POINT, Patch_4, -0:38:07.502, 86.57.43.981, 0.13226926274655434, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c214, POINT, Patch_4, -0:44:48.617, 87.22.57.248, 0.12435115068763453, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c222, POINT, Patch_4, -1:02:06.569, 87.23.03.159, 0.06496587597866678, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c226, POINT, Patch_4, -0:21:46.407, 87.30.36.772, 0.1505200716428884, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c258, POINT, Patch_4, -1:20:15.512, 87.29.50.488, 0.048768441559616404, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c263, POINT, Patch_4, -1:25:24.501, 87.33.55.988, 0.05942492485437113, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c302, POINT, Patch_4, -0:43:51.755, 87.49.25.096, 0.4390815180741305, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c318, POINT, Patch_4, -1:36:29.713, 87.41.43.367, 0.2106084643705326, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c327, POINT, Patch_4, -0:42:53.063, 87.52.45.014, 0.2392281856606414, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c363, POINT, Patch_4, -0:12:49.725, 88.03.47.754, 0.04905799913963805, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c378, POINT, Patch_4, 0:12:08.699, 88.12.59.953, 0.17908142781314282, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c393, POINT, Patch_4, -0:33:48.045, 88.14.30.302, 0.04478117214400011, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c423, POINT, Patch_4, -2:18:50.4, 87.57.55.258, 0.3192964421318006, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c432, POINT, Patch_4, -2:18:40.876, 87.58.23.103, 0.3474574354155185, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c441, POINT, Patch_4, -1:23:50.251, 88.14.40.974, 3.5588984144368268, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c501, POINT, Patch_4, -0:21:18.389, 88.28.25.627, 0.09579491409515155, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c506, POINT, Patch_4, -0:21:20.717, 88.28.35.587, 0.12863881207939912, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c510, POINT, Patch_4, -0:20:58.037, 88.28.46.47, 0.22302995555246957, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c525, POINT, Patch_4, 0:30:08.694, 88.33.34.668, 0.06329239523438152, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c546, POINT, Patch_4, -2:11:03.529, 88.22.40.239, 0.04182076904795335, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c592, POINT, Patch_4, -1:35:08.971, 88.36.56.173, 0.22201077139769615, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c692, POINT, Patch_4, -2:37:11.373, 88.35.46.961, 0.6705324133878637, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1000, POINT, Patch_5, 5:09:34.859, 88.24.31.21, 0.07004086361658922, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1029, POINT, Patch_5, 5:00:59.91, 88.48.38.606, 1.0415172355169546, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1056, POINT, Patch_5, 4:28:27.331, 89.15.51.437, 0.037225650123438654, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1057, POINT, Patch_5, 5:13:55.653, 88.39.01.722, 0.21686178975895587, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1078, POINT, Patch_5, 5:18:46.837, 88.45.27.514, 0.16714914604300263, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1093, POINT, Patch_5, 5:35:14.471, 88.14.52.251, 0.0407926125317001, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1095, POINT, Patch_5, 5:29:37.286, 88.36.45.706, 0.5568930647040571, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1104, POINT, Patch_5, 5:34:30.196, 88.26.54.794, 0.16084867403909153, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1107, POINT, Patch_5, 5:33:31.983, 88.36.05.973, 0.4406293816876695, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1153, POINT, Patch_5, 5:59:18.456, 89.04.49.843, 0.3455710864634927, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1180, POINT, Patch_5, 6:14:57.031, 89.26.45.727, 0.6406750022472874, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1192, POINT, Patch_5, 6:09:07.014, 88.19.24.364, 0.0928107298659091, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1204, POINT, Patch_5, 6:34:27.756, 88.58.48.376, 0.33389504864204655, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1208, POINT, Patch_5, 6:21:50.109, 88.21.52.504, 0.08814879340525336, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1220, POINT, Patch_5, 6:29:49.845, 88.41.39.838, 0.557222237834302, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1230, POINT, Patch_5, 6:35:08.758, 88.47.58.978, 0.07333468589237792, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1258, POINT, Patch_5, 6:47:13.026, 88.44.13.491, 0.22311106700265806, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1281, POINT, Patch_5, 6:39:26.754, 88.25.35.606, 0.04460950272468535, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1283, POINT, Patch_5, 7:21:39.428, 89.12.41.654, 0.04210421752632744, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1300, POINT, Patch_5, 6:50:57.959, 88.32.19.915, 0.06623976408790581, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1303, POINT, Patch_5, 6:41:58.727, 88.12.00.563, 0.05726950680846192, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1309, POINT, Patch_5, 6:50:53.14, 88.17.48.608, 0.049071759880924076, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1378, POINT, Patch_5, 7:09:52.77, 88.16.43.287, 0.9207113458851613, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1391, POINT, Patch_5, 7:55:53.3, 88.52.33.359, 0.09494533687650902, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1453, POINT, Patch_5, 7:35:58.371, 88.25.18.419, 0.0705632009650011, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1464, POINT, Patch_5, 8:04:06.125, 88.40.26.766, 0.04959703476705364, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1473, POINT, Patch_5, 8:13:13.833, 88.43.48.794, 0.13518113287618153, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1520, POINT, Patch_5, 7:46:33.996, 88.08.28.505, 0.03789544942326123, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c910, POINT, Patch_5, 4:19:21.079, 88.28.39.346, 0.04712409606126308, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1295, POINT, Patch_6, -7:56:50.71, 89.24.28.953, 0.024950706664426857, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1296, POINT, Patch_6, -7:57:46.903, 89.24.24.055, 0.056344875348509016, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1312, POINT, Patch_6, -7:32:52.675, 88.59.58.081, 0.201285053905367, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1327, POINT, Patch_6, -9:06:45.649, 89.24.02.346, 0.056674968303519827, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1344, POINT, Patch_6, -8:00:18.285, 89.02.47.743, 0.1921342820332869, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1356, POINT, Patch_6, -7:47:35.097, 88.55.31.311, 0.05193372544702589, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1366, POINT, Patch_6, -7:53:54.355, 88.57.25.582, 0.14403246820956306, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1404, POINT, Patch_6, -9:05:10.12, 89.12.57.838, 0.05365713720997345, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1476, POINT, Patch_6, -10:00:43.682, 89.11.23.844, 0.12185928027877058, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1487, POINT, Patch_6, -8:17:58.924, 88.44.21.738, 0.0802538987816089, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1504, POINT, Patch_6, -10:28:22.615, 89.08.36.77, 0.02813514814108019, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1513, POINT, Patch_6, -9:44:31.005, 89.01.23.013, 0.1548906210490449, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1586, POINT, Patch_6, -11:01:51.731, 88.59.33.769, 0.2245474568087195, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1595, POINT, Patch_6, -8:59:40.55, 88.36.40.26, 0.05303301372176948, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1598, POINT, Patch_6, -11:06:36.305, 88.59.21.515, 0.17413100571426873, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1606, POINT, Patch_6, -9:48:55.869, 88.48.14.655, 0.3311058672629952, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1664, POINT, Patch_6, -10:10:56.188, 88.46.52.175, 0.7136718092343205, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1698, POINT, Patch_6, -11:17:25.281, 88.49.37.04, 0.071771276833307, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1710, POINT, Patch_6, -9:24:42.279, 88.29.04.192, 0.08222937610785472, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1715, POINT, Patch_6, -9:13:37.951, 88.24.49.892, 0.037371319230561674, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1717, POINT, Patch_6, -10:07:49.275, 88.39.10.141, 0.061235514433933796, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1718, POINT, Patch_6, -9:13:53.918, 88.24.42.407, 0.19807252114318988, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1726, POINT, Patch_6, -10:08:02.583, 88.39.01.31, 0.06811960711122844, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1728, POINT, Patch_6, -9:13:33.921, 88.24.21.647, 0.17987159646027578, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1766, POINT, Patch_6, -10:43:05.837, 88.35.58.347, 0.038973716039104336, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1782, POINT, Patch_6, -10:09:27.076, 88.28.22.132, 0.18856010754766414, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1813, POINT, Patch_6, -11:00:39.469, 88.30.09.72, 0.07088096989616857, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1819, POINT, Patch_6, -9:39:36.074, 88.10.59.783, 0.14863318443057394, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1830, POINT, Patch_6, -11:07:53.976, 88.26.04.319, 0.07255172372632732, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1834, POINT, Patch_6, -10:21:32.066, 88.19.09.306, 0.6119459800322072, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1897, POINT, Patch_6, -10:34:24.046, 88.14.00.628, 0.05496217115556015, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1906, POINT, Patch_6, -11:01:49.38, 88.15.07.403, 0.3841708103001713, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1920, POINT, Patch_6, -9:57:03.05, 87.57.02.215, 0.08751238964593286, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1926, POINT, Patch_6, -9:56:56.567, 87.56.48.499, 0.028574527267235993, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1246, POINT, Patch_7, 9:22:33.732, 89.40.48.908, 0.03865938831076369, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1253, POINT, Patch_7, 9:52:52.58, 89.41.57.729, 0.021394228630478532, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1259, POINT, Patch_7, 9:52:12.007, 89.41.43.957, 0.032894228373728546, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1316, POINT, Patch_7, 8:16:13.387, 89.16.32.787, 0.05389746279745406, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1318, POINT, Patch_7, 9:27:51.232, 89.28.53.588, 0.1430495988179149, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1321, POINT, Patch_7, -11:42:59.843, 89.35.15.905, 0.09577137614571572, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1342, POINT, Patch_7, 9:19:25.585, 89.23.48.417, 0.08349692210673923, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1386, POINT, Patch_7, 10:52:25.993, 89.26.43.848, 0.10737466132277472, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1396, POINT, Patch_7, -11:12:33.653, 89.25.56.342, 0.03334665751373855, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1436, POINT, Patch_7, 9:21:47.266, 89.11.34.719, 0.05691770639599814, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1437, POINT, Patch_7, 11:04:49.139, 89.21.33.418, 0.12192965908336031, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1491, POINT, Patch_7, 8:41:30.031, 88.51.18.015, 0.039704260403610074, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1511, POINT, Patch_7, 9:33:47.407, 88.59.49.76, 0.04692157588212925, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1516, POINT, Patch_7, 9:16:15.208, 88.55.07.97, 0.044715005811232604, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1522, POINT, Patch_7, 11:41:49.498, 89.09.30.37, 0.2924156042810385, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1546, POINT, Patch_7, 9:40:16.124, 88.53.55.491, 0.5584509426044738, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1558, POINT, Patch_7, 10:06:23.069, 88.57.16.787, 0.07373041811242564, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1588, POINT, Patch_7, 10:57:46.155, 88.59.05.934, 2.1032999769971616, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1695, POINT, Patch_7, 10:25:18.292, 88.46.06.601, 0.047480475247446745, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1701, POINT, Patch_7, -11:45:15.122, 88.50.01.02, 0.26380938935589804, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1706, POINT, Patch_7, 9:54:38.013, 88.37.38.546, 0.09770922205701606, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1740, POINT, Patch_7, -11:49:55.601, 88.47.55.507, 0.23513865493027153, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1773, POINT, Patch_7, 10:34:32.135, 88.34.26.703, 0.0407588964770378, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1806, POINT, Patch_7, 10:42:17.18, 88.28.47.795, 0.034453558762920354, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1807, POINT, Patch_7, 10:43:28.411, 88.28.57.704, 0.39323643834867333, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1101, POINT, Patch_8, -5:47:16.841, 86.47.36.211, 0.14313727521211297, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1137, POINT, Patch_8, -5:56:06.708, 87.22.45.353, 0.09766857475644708, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1139, POINT, Patch_8, -5:58:12.104, 86.48.43.727, 0.15956624804312292, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1174, POINT, Patch_8, -6:02:05.64, 87.15.45.841, 0.1574009500210317, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1202, POINT, Patch_8, -6:09:40.682, 86.26.40.384, 0.17573155371573387, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1234, POINT, Patch_8, -6:15:19.907, 86.37.55.916, 0.06210793973343833, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1235, POINT, Patch_8, -6:15:19.149, 86.37.45.921, 0.25235337076923786, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1239, POINT, Patch_8, -6:22:44.09, 87.38.35.91, 0.37786846608656116, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1280, POINT, Patch_8, -6:22:37.896, 87.17.38.941, 0.06504452913612095, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1298, POINT, Patch_8, -6:15:50.475, 85.39.07.642, 0.20057689058680359, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1302, POINT, Patch_8, -6:17:59.729, 85.51.11.011, 0.1634598123458101, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1305, POINT, Patch_8, -6:31:12.837, 87.22.49.414, 0.046901001925548136, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1306, POINT, Patch_8, -6:31:33.291, 87.23.17.798, 0.04572718342470884, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1329, POINT, Patch_8, -6:30:37.85, 86.39.46.127, 0.11243984326239982, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1332, POINT, Patch_8, -6:30:47.665, 86.39.34.862, 0.037236924081842135, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1350, POINT, Patch_8, -6:42:23.36, 87.22.15.305, 0.042132919315013874, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1351, POINT, Patch_8, -6:42:20.69, 87.22.05.465, 0.2605829147364967, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1361, POINT, Patch_8, -6:27:44.37, 85.56.51.197, 0.6700996755186122, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1370, POINT, Patch_8, -6:47:49.224, 87.31.54.589, 0.3224968894751205, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1405, POINT, Patch_8, -6:51:48.516, 87.28.15.478, 0.08384665901851329, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1408, POINT, Patch_8, -6:40:27.037, 86.44.21.397, 0.1490685637435092, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1410, POINT, Patch_8, -6:46:06.293, 86.58.04.888, 2.2560293150999176, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1478, POINT, Patch_8, -6:58:52.832, 87.13.59.332, 0.44733251512252464, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1532, POINT, Patch_8, -7:03:24.902, 86.53.49.86, 0.1306256691845963, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1630, POINT, Patch_8, -7:06:56.995, 86.24.34.294, 0.3827367465111593, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1722, POINT, Patch_8, -7:20:45.205, 86.33.10.58, 0.3380133788416093, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1731, POINT, Patch_8, -7:20:32.713, 86.32.10.701, 1.918396127102844, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1741, POINT, Patch_8, -7:33:57.632, 86.59.16.833, 0.23772258718105177, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1752, POINT, Patch_8, -7:27:14.519, 86.44.45.612, 0.09793953844514498, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c1797, POINT, Patch_8, -7:38:17.018, 86.40.40.987, 0.07473174911971223, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c980, POINT, Patch_8, -5:26:26.949, 87.01.40.812, 0.13192253765038273, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c985, POINT, Patch_8, -5:27:03.114, 87.03.05.868, 0.15553549757475768, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c999, POINT, Patch_8, -5:32:11.92, 87.03.37.627, 0.05155159116742074, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c0, POINT, Patch_9, -2:29:50.598, 83.57.20.508, 6.884911223655053, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c106, POINT, Patch_9, -2:18:26.23, 86.00.39.234, 0.15892675310278925, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c119, POINT, Patch_9, -2:36:29.525, 86.01.33.48, 0.14353414500305364, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c163, POINT, Patch_9, -2:51:34.476, 86.02.32.064, 0.33283280976923374, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c167, POINT, Patch_9, -3:11:26.663, 85.42.24.294, 0.1680998805831793, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c177, POINT, Patch_9, -2:53:46.574, 86.05.26.615, 0.5946391402835028, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c182, POINT, Patch_9, -2:40:09.17, 86.19.06.638, 0.15478279194544795, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c194, POINT, Patch_9, -2:44:37.756, 86.20.02.088, 0.8199467244049792, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c220, POINT, Patch_9, -2:49:45.4, 86.34.08.349, 0.08145918465046159, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c251, POINT, Patch_9, -2:49:12.005, 86.44.45.159, 0.09117775193644423, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c252, POINT, Patch_9, -3:26:52.813, 86.08.11.253, 0.5076423124183819, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c261, POINT, Patch_9, -3:20:08.651, 86.23.42.535, 0.164378383544368, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c277, POINT, Patch_9, -3:15:59.658, 86.35.22.866, 1.80103486725558, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c27, POINT, Patch_9, -2:30:32.889, 84.53.21.967, 5.696529601293098, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c345, POINT, Patch_9, -3:19:37.752, 86.52.32.648, 0.30756266444748903, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c350, POINT, Patch_9, -3:26:47.881, 86.48.58.532, 0.2606784523764188, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c366, POINT, Patch_9, -3:53:22.039, 86.29.58.096, 0.20691043151202493, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c376, POINT, Patch_9, -3:41:17.787, 86.51.50.091, 0.7228881176034059, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c396, POINT, Patch_9, -4:07:22.385, 86.19.48.601, 0.33704480743403, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c410, POINT, Patch_9, -4:08:21.39, 86.20.52.812, 0.11189995496556758, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c458, POINT, Patch_9, -4:13:11.035, 86.24.44.94, 0.33304094454245275, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c462, POINT, Patch_9, -4:04:25.123, 86.41.54.552, 0.5230022820015365, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c471, POINT, Patch_9, -4:15:52.676, 86.24.08.567, 0.21887450065558614, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c476, POINT, Patch_9, -3:55:57.947, 86.57.07.488, 0.2695553637222945, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c48, POINT, Patch_9, -2:06:50.541, 85.38.47.488, 2.297538062086473, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c517, POINT, Patch_9, -3:55:14.993, 87.11.36.331, 0.20519938040311045, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c519, POINT, Patch_9, -4:21:02.42, 86.31.35.326, 0.175284078300136, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c543, POINT, Patch_9, -4:01:57.466, 87.13.07.622, 0.06107301884214301, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c566, POINT, Patch_9, -4:13:15.316, 87.03.38.734, 0.19221437699571028, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c578, POINT, Patch_9, -4:20:28.875, 86.54.54.464, 0.37085445019621344, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0
s0c59, POINT, Patch_9, -2:35:03.821, 85.18.35.918, 0.6047008103468918, 0, 0, 0, [0.0], false, 141600038.567377, 0.0, 0.0, 0.0

